AstraeusIV : Quantifying the star formation histories of galaxies in the Epoch of Reionization

We use the \textsc{astraeus} framework, that couples an N-body simulation with a semi-analytic model for galaxy formation and a semi-numerical model for reionization, to quantify the star formation histories (SFHs) of galaxies in the first billion years. Exploring four models of radiative feedback, we fit the SFH of each galaxy at $z>5$ as $\mathrm{log}(\mathrm{SFR}(z))=-\alpha(1 + z)+\beta$; star formation is deemed stochastic if it deviates from this fit by more than $\Delta_\mathrm{SFR}=0.6\,$dex. Our key findings are: (i) The fraction of stellar mass formed and time spent in the stochastic phase decrease with increasing stellar mass and redshift $z$. While galaxies with stellar masses of $M_\star\sim10^7M_\odot$ at $z\sim5~(10)$ form $\sim70\%~(20\%)$ of their stellar mass in the stochastic phase, this reduces to $<10\%$ at all redshifts for galaxies with $M_\star > 10^{10}M_\odot$; (ii) the fractional mass assembled and lifetime spent in the stochastic phase do not significantly change with the radiative feedback model used; (iii) at all redshifts, $\alpha$ increases (decreases for the strongest radiative feedback model) with stellar mass for galaxies with $M_\star\lesssim 10^{8.5}M_\odot$ and converges to $\sim0.18$ for more massive galaxies; $\beta$ always increases with stellar mass. Our proposed fits can reliably recover the stellar masses and mass-to-light ratios for galaxies with $M_\star\sim10^{8-10.5}M_\odot$ and $M_{UV}\sim-17~{\rm to}~-23$ at $z\sim 5-9$. This physical model can therefore be used to derive the SFHs for galaxies observed by a number of forthcoming instruments.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
